Bayesian Updating and Sequential Testing: Overcoming Inferential Limitations of Screening Tests

Bayes' Theorem confers inherent limitations on the accuracy of screening tests as a function of disease prevalence. We have shown in previous work that a testing system can tolerate significant drops in prevalence, up until a certain well-defined point known as the $prevalence$ $threshold$, below which the reliability of a positive screening test drops precipitously. Herein, we establish a mathematical model to determine whether sequential testing overcomes the aforementioned Bayesian limitations and thus improves the reliability of screening tests. We show that for a desired positive predictive value of $\rho$ that approaches $k$, the number of positive test iterations $n_i$ needed is: $ n_i =\lim_{\rho \to k}\left\lceil\frac{ln\left[\frac{\rho(\phi-1)}{\phi(\rho-1)}\right]}{ln\left[\frac{a}{1-b}\right]}\right\rceil$ where $n_i$ = number of testing iterations necessary to achieve $\rho$, the desired positive predictive value, a = sensitivity, b = specificity, $\phi$ = disease prevalence and $k$ = constant. Based on the aforementioned derivation, we provide reference tables for the number of test iterations needed to obtain a $\rho(\phi)$ of 50, 75, 95 and 99$\%$ as a function of various levels of sensitivity, specificity and disease prevalence.

==> table.dat <==
y	x	z
0.5	0.02	13.67
1	0.02	6.84
1.5	0.02	4.56
2	0.02	3.42
2.5	0.02	2.73
3	0.02	2.28
3.5	0.02	1.95
4	0.02	1.71
4.5	0.02	1.52
5	0.02	1.37
		
0.5	0.05	11.78
1	0.05	5.89
1.5	0.05	3.93
2	0.05	2.94
2.5	0.05	2.36
3	0.05	1.96
3.5	0.05	1.68
4	0.05	1.47
4.5	0.05	1.31
5	0.05	1.18
		
0.5	0.07	11.06
1	0.07	5.53
1.5	0.07	3.69
2	0.07	2.77
2.5	0.07	2.21
3	0.07	1.84
3.5	0.07	1.58
4	0.07	1.38
4.5	0.07	1.23
5	0.07	1.11
		
0.5	0.1	10.28
1	0.1	5.14
1.5	0.1	3.43
2	0.1	2.57
2.5	0.1	2.06
3	0.1	1.71
3.5	0.1	1.47
4	0.1	1.29
4.5	0.1	1.14
5	0.1	1.03
		
0.5	0.15	9.36
1	0.15	4.68
1.5	0.15	3.12
2	0.15	2.34
2.5	0.15	1.87
3	0.15	1.56
3.5	0.15	1.34
4	0.15	1.17
4.5	0.15	1.04
5	0.15	0.94
		
0.5	0.2	8.66
1	0.2	4.33
1.5	0.2	2.89
2	0.2	2.17
2.5	0.2	1.73
3	0.2	1.44
3.5	0.2	1.24
4	0.2	1.08
4.5	0.2	0.96
5	0.2	0.87
